FLARe: Forecasting by Learning Anticipated Representations

Computational models that forecast the progression of Alzheimer's disease at the patient level are extremely useful tools for identifying high risk cohorts for early intervention and treatment planning. The state-of-the-art work in this area proposes models that forecast by using latent representations extracted from the longitudinal data across multiple modalities, including volumetric information extracted from medical scans and demographic info. These models incorporate the time horizon, which is the amount of time between the last recorded visit and the future visit, by directly concatenating a representation of it to the data latent representation. In this paper, we present a model which generates a sequence of latent representations of the patient status across the time horizon, providing more informative modeling of the temporal relationships between the patient's history and future visits. Our proposed model outperforms the baseline in terms of forecasting accuracy and F1 score with the added benefit of robustly handling missing visits.

==> features.csv <==
0
ST100SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST101SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST102CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST102SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST102TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST102TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST103CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST103SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST103TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST103TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST104CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST104SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST104TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST104TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST105CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST105SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST105TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST105TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST106CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST106SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST106TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST106TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST107CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST107SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST107TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST107TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST108CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST108SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST108TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST108TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST109CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST109SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST109TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST109TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST10CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST110CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST110SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST110TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST110TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST111CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST111SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST111TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST111TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST112SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST113CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST113SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST113TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST113TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST114CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST114SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST114TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST114TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST115CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST115SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST115TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST115TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST116CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST116SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST116TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST116TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST117CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST117SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST117TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST117TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST118CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST118SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST118TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST118TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST119CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST119SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST119TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST119TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST11SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST120SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST121CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST121SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST121TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST121TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST122SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST123CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST123SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST123TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST123TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST124SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST125SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST126SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST127SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST128SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST129CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST129SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST129TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST129TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST12SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST130CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST130SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST130TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST130TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST13CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST13SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST13TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST13TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST14CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST14SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST14TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST14TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST15CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST15SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST15TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST15TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST16SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST17SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST18SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST19SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST1SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST20SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST21SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST22CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST22SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST22TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST22TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST23CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST23SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST23TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST23TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST24CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST24SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST24TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST24TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST25CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST25SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST25TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST25TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST26CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST26SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST26TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST26TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST27SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST28CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST29SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST2SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST30SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST31CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST31SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST31TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST31TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST32CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST32SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST32TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST32TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST33SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST34CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST34SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST34TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST34TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST35CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST35SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST35TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST35TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST36CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST36SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST36TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST36TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST37SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST38CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST38SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST38TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST38TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST39CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST39SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST39TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST39TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST3SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST40CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST40SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST40TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST40TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST41SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST42SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST43CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST43SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST43TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST43TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST44CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST44SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST44TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST44TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST45CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST45SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST45TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST45TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST46CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST46SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST46TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST46TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST47CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST47SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST47TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST47TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST48CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST48SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST48TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST48TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST49CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST49SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST49TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST49TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST4SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST50CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST50SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST50TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST50TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST51CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST51SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST51TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST51TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST52CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST52SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST52TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST52TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST53SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST54CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST54SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST54TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST54TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST55CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST55SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST55TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST55TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST56CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST56SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST56TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST56TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST57CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST57SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST57TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST57TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST58CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST58SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST58TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST58TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST59CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST59SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST59TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST59TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST5SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST60CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST60SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST60TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST60TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST61SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST62CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST62SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST62TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST62TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST63SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST64CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST64SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST64TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST64TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST65SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST66SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST67SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST68SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST69SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST6SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST70SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST71SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST72CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST72SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST72TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST72TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST73CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST73SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST73TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST73TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST74CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST74SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST74TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST74TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST75SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST76SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST77SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST78SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST79SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST7SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST80SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST81CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST81SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST81TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST81TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST82CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST82SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST82TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST82TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST83CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST83SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST83TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST83TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST84CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST84SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST84TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST84TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST85CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST85SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST85TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST85TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST86SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST87CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST88SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST89SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST8SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST90CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST90SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST90TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST90TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST91CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST91SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST91TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST91TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST92SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST93CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST93SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST93TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST93TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST94CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST94SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST94TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST94TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST95CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST95SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST95TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST95TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST96SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST97CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST97SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST97TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST97TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST98CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST98SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST98TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST98TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST99CV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST99SA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST99TA_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST99TS_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST9SV_UCSFFSL_02_01_16_UCSFFSL51ALL_08_01_16
ST100SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST101SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST102CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST102SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST102TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST102TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST103CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST103SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST103TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST103TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST104CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST104SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST104TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST104TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST105CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST105SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST105TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST105TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST106CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST106SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST106TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST106TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST107CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST107SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST107TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST107TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST108CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST108SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST108TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST108TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST109CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST109SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST109TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST109TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST10CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST110CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST110SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST110TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST110TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST111CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST111SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST111TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST111TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST112SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST113CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST113SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST113TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST113TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST114CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST114SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST114TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST114TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST115CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST115SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST115TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST115TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST116CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST116SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST116TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST116TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST117CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST117SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST117TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST117TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST118CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST118SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST118TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST118TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST119CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST119SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST119TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST119TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST11SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST120SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST121CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST121SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST121TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST121TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST122SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST123CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST123SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST123TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST123TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST124SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST125SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST126SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST127SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST128SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST129CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST129SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST129TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST129TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST12SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST130CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST130SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST130TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST130TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST13CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST13SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST13TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST13TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST14CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST14SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST14TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST14TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST15CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST15SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST15TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST15TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST16SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST17SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST18SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST19SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST1SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST20SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST21SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST22CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST22SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST22TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST22TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST23CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST23SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST23TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST23TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST24CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST24SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST24TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST24TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST25CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST25SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST25TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST25TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST26CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST26SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST26TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST26TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST27SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST28CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST29SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST2SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST30SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST31CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST31SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST31TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST31TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST32CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST32SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST32TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST32TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST33SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST34CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST34SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST34TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST34TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST35CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST35SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST35TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST35TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST36CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST36SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST36TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST36TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST37SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST38CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST38SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST38TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST38TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST39CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST39SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST39TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST39TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST3SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST40CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST40SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST40TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST40TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST41SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST42SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST43CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST43SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST43TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST43TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST44CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST44SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST44TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST44TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST45CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST45SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST45TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST45TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST46CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST46SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST46TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST46TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST47CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST47SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST47TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST47TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST48CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST48SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST48TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST48TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST49CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST49SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST49TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST49TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST4SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST50CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST50SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST50TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST50TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST51CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST51SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST51TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST51TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST52CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST52SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST52TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST52TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST53SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST54CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST54SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST54TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST54TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST55CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST55SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST55TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST55TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST56CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST56SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST56TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST56TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST57CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST57SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST57TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST57TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST58CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST58SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST58TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST58TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST59CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST59SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST59TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST59TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST5SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST60CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST60SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST60TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST60TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST61SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST62CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST62SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST62TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST62TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST63SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST64CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST64SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST64TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST64TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST65SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST66SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST67SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST68SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST69SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST6SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST70SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST71SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST72CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST72SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST72TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST72TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST73CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST73SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST73TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST73TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST74CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST74SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST74TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST74TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST75SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST76SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST77SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST78SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST79SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST7SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST80SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST81CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST81SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST81TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST81TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST82CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST82SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST82TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST82TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST83CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST83SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST83TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST83TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST84CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST84SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST84TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST84TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST85CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST85SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST85TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST85TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST86SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST87CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST88SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST89SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST8SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST90CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST90SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST90TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST90TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST91CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST91SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST91TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST91TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST92SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST93CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST93SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST93TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST93TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST94CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST94SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST94TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST94TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST95CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST95SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST95TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST95TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST96SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST97CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST97SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST97TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST97TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST98CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST98SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST98TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST98TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST99CV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST99SA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST99TA_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST99TS_UCSFFSX_11_02_15_UCSFFSX51_08_01_16
ST9SV_UCSFFSX_11_02_15_UCSFFSX51_08_01_16

